Estimating Harmonic Coefficients of Asteroids through LiAISON Navigation

This paper evaluates the Linked Autonomous Interplanetary Satellite Orbit Navigation (LiAISON) method in near two-body asteroid systems. While LiAISON's usefulness has been proven in multibody environments such as the cislunar region, the application of a two-body system with gravity perturbations has not been sufficiently demonstrated. Vesta and Ceres are good candidates to test LiAISON, because the asteroids have sufficiently strong perturbations to use LiAISON method. The study utilizes a Multi-Model Adaptive Estimation (MMAE) framework integrated with Unscented Kalman Filters (UKF) to estimate the spacecraft states and perturbations using only range and range rate measurements. Results from the Monte Carlo analysis indicate that the proposed framework makes accurate and consistent estimates of position, velocity, and the perturbations for cases of Ceres and Vesta.

==> ChangeLog.txt <==
27 Oct 2008 - The AAS.cls style file was updated to fix an issue where errors occurred if authors were listed across 2 lines in "submit" mode.

06 Mar 2009 - The AAS.cls style file was updated so the user can add or remove the keyword "Preprint" to the top under the document declaration.

13 Oct 2009 - The AAS.cls style was updated to correctly add a period (".") after the figure label caption whenever the caption extends across multiple lines.  Duplicated files were removed from the Figures folder.

19 Feb 2010 - The AAS.cls style was updated to have consistent spacing to the page number and title in the TeX template.

1 Mar 2010 - The AAS.cls style was updated to a spacing fix an issue with very long titles and author lists.

24 Mar 2011 - The AAStemplate.tex file is updated to version 2.0.6 to force the paper format be US Letter size, and not A4. The paper number was changed to generic XX-XXX and an issue was fixed with subsubsection titles.  A non-working URL footnote was replaced.

